Truncated Variational EM for Semi-Supervised Neural Simpletrons

Inference and learning for probabilistic generative networks is often very challenging and typically prevents scalability to as large networks as used for deep discriminative approaches. To obtain efficiently trainable, large-scale and well performing generative networks for semi-supervised learning, we here combine two recent developments: a neural network reformulation of hierarchical Poisson mixtures (Neural Simpletrons), and a novel truncated variational EM approach (TV-EM). TV-EM provides theoretical guarantees for learning in generative networks, and its application to Neural Simpletrons results in particularly compact, yet approximately optimal, modifications of learning equations. If applied to standard benchmarks, we empirically find, that learning converges in fewer EM iterations, that the complexity per EM iteration is reduced, and that final likelihood values are higher on average. For the task of classification on data sets with few labels, learning improvements result in consistently lower error rates if compared to applications without truncation. Experiments on the MNIST data set herein allow for comparison to standard and state-of-the-art models in the semi-supervised setting. Further experiments on the NIST SD19 data set show the scalability of the approach when a manifold of additional unlabeled data is available.

==> figs/MNIST-complex-Bar-Results.txt <==
Label	y1  y2  y3
DBN-rNCA	11  0   3404000
AGR  3   4  Inf
AtlasRBF	5  0    Inf
M1+M2   10   0  890400
Ladder  18   0  1536500
NN	3  0    89400
SVM	1 0 Inf
CNN	9 0 Inf
TSVM	2  0    Inf
EmbedCNN	12  0   Inf
EmbedAllNN	6  0    62200
VAT 12   0  2392800
ff+-NeSi    5  0    7940000
t_ff+-NeSi    6  0    7940000



==> figs/MNIST-sota-Bar-Label.txt <==
Label   y1	y2	y3	y4	plot
DBN-rNCA\cite{SalakhutdinovHinton2007}    0   0   0   0   0
AGR\cite{LiuEtAl2010}  0   0   0   0   0
AtlasRBF\cite{PitelisEtAl2014}    0   0   0   0   0
M1+M2\cite{KingmaEtAl2014}   0   0   0   0   0
Ladder\cite{RasmusEtAl2015}   0   0   0   0   0
NN\cite{WestonEtAl2012}  0   0   0   0   0
SVM\cite{WestonEtAl2012} 0   0   0   0   0
CNN\cite{WestonEtAl2012} 0   0   0   0   0
TSVM\cite{WestonEtAl2012}    0   0   0   0   0
EmCNN\cite{WestonEtAl2012}    0   0   0   0   0
Em$^\textnormal{all}$NN\cite{WestonEtAl2012}  0   0   0   0   0
VAT\cite{MiyatoEtAl2015}  0   0   0   0   0
ff\textsuperscript{+}-NeSi\cite{ForsterEtAl2016}  0   0   0   0   0
{\bfseries t-NeSi}  0   0   0   0   0


==> figs/MNIST-sota-Bar-Results.txt <==
Label	y1	y2	y3	y4	plot
DBN-rNCA	0	8.70	0	3.30	1
AGR  9.40    0   6.17    0   2
AtlasRBF	8.10	0	3.68	0	2
M1+M2   3.33    2.59    2.40    2.18    0
Ladder   1.06    0    0.84    0    2
NN	25.81	11.44	10.7	6.04	0
SVM	23.44	8.85	7.77	4.21	0
CNN	22.98	7.68	6.45	3.35	0
TSVM	16.81	6.16	5.38	3.45	0
EmbedCNN	7.75	3.42	2.73	1.83	0
EmbedAllNN	6.3	0	0	0	3
VAT   2.33    1.39    1.36    1.25    0
ff+-NeSi	4.96	4.08	4.00 3.85	0
t_ff+-NeSi	3.93	3.69	3.71 3.56	0


==> figs/MNIST-sota-Scatter1-Results.txt <==
Label	NN	SVM	DBN-rNCA	EmbedNN	TSVM	M2	AGR	AtlasRBF	EmbedCNN	EmbedAllNN	M1+M2	CNN	MTC	VAT	Ladder	ff-NeSi	r-NeSi	ff+-NeSi	r+-NeSi t-ff+-NeSi
100	25.81	23.44	nan	17.05	16.81	11.97	9.4	8.1	7.75	6.3	3.33	22.98	12.03	2.12	1.06	19.08	12.43	4.96	4.93    3.93
600	11.44	8.85	8.7	5.97	6.16	4.94	nan	nan	3.42	nan	2.59	7.68	5.13	1.4	nan	7.27	6.94	4.08	4.34    3.69
1000	10.7	7.77	nan	5.73	5.38	3.6	6.17	3.68	2.73	nan	2.4	6.45	3.64	1.32	0.84	5.88	6.07	4.00	4.26    3.71
3000	6.04	4.21	3.3	3.59	3.45	3.92	nan	nan	1.83	nan	2.18	3.35	2.57	1.24	nan	4.39	4.68	3.85	4.05    3.56



==> figs/MNIST-sota-Scatter2-Results.txt <==
Label	NN	SVM	DBN-rNCA	EmbedNN	TSVM	M2	AGR	AtlasRBF	EmbedCNN	EmbedAllNN	M1+M2	VAT	Ladder	ff-NeSi	r-NeSi	ff+-NeSi	r+-NeSi t-ff+-NeSi
100 nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	19.08	12.43	4.96	4.93    3.93
600	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	7.27	6.94	4.08	4.34    3.69
1000    nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	5.88	6.07	4	4.26    3.71
1100	25.81	23.44	nan	17.05	16.81	nan	nan	nan	7.75	6.3	nan	2.12	nan	nan nan nan nan nan
1600	11.44	8.85	nan	5.97	6.16	nan	nan	nan	3.42	nan	nan	1.4	nan	nan	nan	nan	nan nan
2000	10.7	7.77	nan	5.73	5.38	nan	nan	nan	2.73	nan	nan	1.32	nan	nan	nan	nan	nan nan
3000	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	4.39	4.68	3.85	4.05    3.56
4000	6.04	4.21	nan	3.59	3.45	nan	nan	nan	1.83	nan	nan	1.24	nan	nan	nan	nan	nan nan
10100	nan	nan	nan	nan	nan	11.97	9.4	8.1	nan	nan	3.33	nan	1.06	nan	nan	nan	nan nan
10600	nan	nan	8.7	nan	nan	4.94	nan	nan	nan	nan	2.59	nan	nan	nan	nan	nan	nan nan
11000	nan	nan	nan	nan	nan	3.6	6.17	3.68	nan	nan	2.4	nan	0.84	nan	nan	nan	nan nan
13000	nan	nan	3.3	nan	nan	3.92	nan	nan	nan	nan	2.18	nan	nan	nan	nan	nan	nan nan


